Computational and experimental design of fast and versatile magnetic soft robotic low Re swimmers

Miniaturized magnetic soft robots have shown extraordinary capabilities of contactless manipulation, complex path maneuvering, precise localization, and quick actuation, which have equipped them to cater to challenging biomedical applications such as targeted drug delivery, internal wound healing, and laparoscopic surgery. However, despite their successful fabrication by several different research groups, a thorough design strategy encompassing the optimized kinematic performance of the three fundamental biomimetic swimming modes at miniaturized length scales has not been reported till now. Here, we resolve this by designing magnetic soft robotic swimmers (MSRSs) from the class of helical and undulatory low Reynolds number (Re) swimmers using a fully coupled, experimentally calibrated computational fluid dynamics model. We study (and compare) their swimming performance, and report their steady-state swimming speed for different non-dimensional numbers that capture the competition by magnetic loading, non-linear elastic deformation and viscous solid-fluid coupling. We investigate their stability for different initial spatial orientations to ensure robustness during real-life applications. Our results show that the helical 'finger-shaped' swimmer is, by far, the fastest low Re swimmer in terms of body lengths per cycle, but that the undulatory 'carangiform' swimmer proved to be the most versatile, bi-directional swimmer with maximum stability.

==> readme.txt <==
% readme.txt for TRR.cls
% Version 1.00 released 31 August 2020
%
% This software may only be used to prepare an article for publication in
% Transportation Research Record
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   readme.txt					this file
%   TRR.cls						the LaTeX2e class file
%   TRR_LaTeX_Guidelines.tex	authors' instructions
%   TRR_Latex_Guidelines.pdf	authors' instructions in PDF format
%   TRR.bst						TRR style bst
%
% Typeset TRR_Latex_Guidelines.tex for instructions and examples, or view the PDF.
%
% Simply place TRR.cls and TRR_LaTeX_Guidelines.tex in your systems usual 
% directories and typeset using your LaTeX2e/PDFLaTeX command.
%
